Neural Approaches to Entity-Centric Information Extraction

Artificial Intelligence (AI) has huge impact on our daily lives with applications such as voice assistants, facial recognition, chatbots, autonomously driving cars, etc. Natural Language Processing (NLP) is a cross-discipline of AI and Linguistics, dedicated to study the understanding of the text. This is a very challenging area due to unstructured nature of the language, with many ambiguous and corner cases. In this thesis we address a very specific area of NLP that involves the understanding of entities (e.g., names of people, organizations, locations) in text. First, we introduce a radically different, entity-centric view of the information in text. We argue that instead of using individual mentions in text to understand their meaning, we should build applications that would work in terms of entity concepts. Next, we present a more detailed model on how the entity-centric approach can be used for the entity linking task. In our work, we show that this task can be improved by considering performing entity linking at the coreference cluster level rather than each of the mentions individually. In our next work, we further study how information from Knowledge Base entities can be integrated into text. Finally, we analyze the evolution of the entities from the evolving temporal perspective.

==> acronyms_giannis.txt <==
Artificial intelligence (AI)
Natural Language Processing (NLP)
Named Entity Recognition (NER)
Hidden Markov Models (HMMs)
Conditional Random Fields (CRFs)
Long Short-Term Memory (LSTM)
Convolutional Neural Networks (CNN)
Continuous Bag-of-Words model (CBOW)
Recurrent Neural Networks (RNN) 
relation extraction (RE)
part-ofspeech (POS)
BIO (Beginning, Inside, Outside)
Maximum Margin Markov Network (M3N)
generalized support vector machines for structured output (SVMstruct) x
Search-based Structured Prediction (SEARN)x
Matrix-Tree Theorem (MTT)
locally trained model (LTM)
bidirectional LSTM (BiLSTM)x
Adverse Drug Events (ADE)
Dutch Real Estate Classifieds (DREC)
support vector machines (SVM)
entity classification (EC)
Adversarial training (AT)
multilayer perceptron (MLP)
average (AVG)
tweet-level LSTM (TL)

==> klim_ch_dwie/figures/results/prop_graph_plots_data.csv <==
setup,task,prop_type,prop_nr,metric,result,stdev
joint,ner,coref_prop,0,s-f1,0.8447526347292471,0.0012409282333398072
joint,ner,coref_prop,1,s-f1,0.8587608840204762,0.0020801961936170155
joint,ner,coref_prop,2,s-f1,0.8596810141183442,0.002257318348910959
joint,ner,coref_prop,3,s-f1,0.8584430737976891,0.0015041768110392185
joint,ner,rel_prop,0,s-f1,0.8444299826808935,0.002497733074429491
joint,ner,rel_prop,1,s-f1,0.8475324549505494,0.0017858964151587684
joint,ner,rel_prop,2,s-f1,0.8517920914914096,0.0015707630526357488
joint,ner,rel_prop,3,s-f1,0.8498119796860917,0.0016352834509720006
joint,ner,att_prop,0,s-f1,0.8432512187007252,0.0036296037141697658
joint,ner,att_prop,1,s-f1,0.8549107501578792,0.0025262688643775916
joint,ner,att_prop,2,s-f1,0.8600358396044978,0.001963228762061397
joint,ner,att_prop,3,s-f1,0.8609307831945369,0.0018202762669922556
joint,coref,coref_prop,0,coref-avg,0.9028054478812507,0.0034943895888534296
joint,coref,coref_prop,1,coref-avg,0.8972753908428129,0.0011833897729633894
joint,coref,coref_prop,2,coref-avg,0.8994672744593903,0.002105307026666007
joint,coref,coref_prop,3,coref-avg,0.9009728008749032,0.001420251707502136
joint,coref,rel_prop,0,coref-avg,0.9029843929767306,0.0018987871976891785
joint,coref,rel_prop,1,coref-avg,0.8993848606851459,0.000999640157830727
joint,coref,rel_prop,2,coref-avg,0.8985676344956871,0.002762265374975186
joint,coref,rel_prop,3,coref-avg,0.8986421772401786,0.0021831750892557632
joint,coref,att_prop,0,coref-avg,0.9039755943944647,0.0023050713706901232
joint,coref,att_prop,1,coref-avg,0.8985145315765761,0.002449903709777201
joint,coref,att_prop,2,coref-avg,0.9007157954212633,0.002070674751452785
joint,coref,att_prop,3,coref-avg,0.8998393586542833,0.001689921138628393
joint,rel,coref_prop,0,s-f1,0.6666308690269037,0.006778078437827187
joint,rel,coref_prop,1,s-f1,0.7041427117452052,0.004677862763610548
joint,rel,coref_prop,2,s-f1,0.7095634154873218,0.004749979384814604
joint,rel,coref_prop,3,s-f1,0.7028806736856278,0.0020818196132495062
joint,rel,rel_prop,0,s-f1,0.6645129199126313,0.007202039662631968
joint,rel,rel_prop,1,s-f1,0.6866622726006009,0.008012935397628783
joint,rel,rel_prop,2,s-f1,0.6880169099501484,0.007911121653562482
joint,rel,rel_prop,3,s-f1,0.6792856337251282,0.007334050984289831
joint,rel,att_prop,0,s-f1,0.6710103008118886,0.0022613491703329805
joint,rel,att_prop,1,s-f1,0.7046843485842021,0.009894036199301378
joint,rel,att_prop,2,s-f1,0.7129120696802398,0.007757531862208877
joint,rel,att_prop,3,s-f1,0.7205013343143593,0.004431998586430578
joint+bert,ner,coref_prop,0,s-f1,0.8635611057310892,0.0016711485340472649
joint+bert,ner,coref_prop,1,s-f1,0.8731211668369505,0.0014436580229933414
joint+bert,ner,coref_prop,2,s-f1,0.8747141755120277,0.0007003078740694451
joint+bert,ner,coref_prop,3,s-f1,0.8737907460110714,0.0022748195231919693
joint+bert,ner,rel_prop,0,s-f1,0.8635611057310892,0.0016711485340472649
joint+bert,ner,rel_prop,1,s-f1,0.8666709700103712,0.0033757014617262653
joint+bert,ner,rel_prop,2,s-f1,0.8696036452560012,0.002601769039207946
joint+bert,ner,rel_prop,3,s-f1,0.8641901228801825,0.00459354323191867
joint+bert,ner,att_prop,0,s-f1,0.8635611057310892,0.0016711485340472649
joint+bert,ner,att_prop,1,s-f1,0.8708637107681453,0.003409654710957125
joint+bert,ner,att_prop,2,s-f1,0.8766524430218907,0.0027454409997686217
joint+bert,ner,att_prop,3,s-f1,0.875912095100333,0.004838958764059658
joint+bert,coref,coref_prop,0,coref-avg,0.9161018485397928,0.002010497184606524
joint+bert,coref,coref_prop,1,coref-avg,0.9110378793030832,0.004304946937270809
joint+bert,coref,coref_prop,2,coref-avg,0.91282189016747,0.002257572148121732
joint+bert,coref,coref_prop,3,coref-avg,0.9131338321307625,0.0020297984544080643
joint+bert,coref,rel_prop,0,coref-avg,0.9161018485397928,0.002010497184606524
joint+bert,coref,rel_prop,1,coref-avg,0.9172047436491662,0.0019627809143995373
joint+bert,coref,rel_prop,2,coref-avg,0.9139016521679513,0.002772409077001408
joint+bert,coref,rel_prop,3,coref-avg,0.9063842329128974,0.003788681798461068
joint+bert,coref,att_prop,0,coref-avg,0.9161018485397928,0.002010497184606524
joint+bert,coref,att_prop,1,coref-avg,0.9119515066564704,0.002719004481699166
joint+bert,coref,att_prop,2,coref-avg,0.9106997867458716,0.0028246330207310415
joint+bert,coref,att_prop,3,coref-avg,0.911635740221191,0.0011837796682802526
joint+bert,rel,coref_prop,0,s-f1,0.6891669145150733,0.010343006892782464
joint+bert,rel,coref_prop,1,s-f1,0.7172354393399031,0.009323824833137697
joint+bert,rel,coref_prop,2,s-f1,0.7172336480724183,0.009309919830827297
joint+bert,rel,coref_prop,3,s-f1,0.7187056852163797,0.009424785660204112
joint+bert,rel,rel_prop,0,s-f1,0.6891669145150733,0.010343006892782464
joint+bert,rel,rel_prop,1,s-f1,0.7106423444468783,0.00938894387577186
joint+bert,rel,rel_prop,2,s-f1,0.7139372460284139,0.0037251064284646593
joint+bert,rel,rel_prop,3,s-f1,0.707097432872973,0.00692490722783603
joint+bert,rel,att_prop,0,s-f1,0.6891669145150733,0.010343006892782464
joint+bert,rel,att_prop,1,s-f1,0.7222180729325418,0.0033446725190860362
joint+bert,rel,att_prop,2,s-f1,0.7296248485098508,0.008107328073321438
joint+bert,rel,att_prop,3,s-f1,0.7293094022967168,0.010983882307915523
single,ner,att_prop,0,m-f1,0.857017979242352,0.0016392423314458009
single,ner,att_prop,1,m-f1,0.8604394147623456,0.0016571604254894826
single,ner,att_prop,2,m-f1,0.8704027012036343,0.002139952824831954
single,ner,att_prop,3,m-f1,0.8713547851466222,0.001263666950080669
single,coref,coref_prop,0,coref-avg,0.9063771014200543,0.002331084498778249
single,coref,coref_prop,1,coref-avg,0.906503842525937,0.002644259921874364
single,coref,coref_prop,2,coref-avg,0.905878030564197,0.002464541296425397
single,coref,coref_prop,3,coref-avg,0.9069639646595011,0.002781738574065077
single,coref,att_prop,0,coref-avg,0.9063771014200543,0.002331084498778249
single,coref,att_prop,1,coref-avg,0.9074842068045351,0.0042251316576422445
single,coref,att_prop,2,coref-avg,0.9090158256121504,0.0009662177062552966
single,coref,att_prop,3,coref-avg,0.9111977490582834,0.001692803034223008
single,rel,rel_prop,0,m-f1,0.682153526437437,0.006830634837687282
single,rel,rel_prop,1,m-f1,0.6816657864426916,0.002536002805733941
single,rel,rel_prop,2,m-f1,0.6796838947508196,0.002905251940192247
single,rel,rel_prop,3,m-f1,0.6802068688746415,0.006761911891073799
single,rel,att_prop,0,m-f1,0.682153526437437,0.006830634837687282
single,rel,att_prop,1,m-f1,0.7066438724933917,0.003469442211615788
single,rel,att_prop,2,m-f1,0.711845778440333,0.0042451663249502706
single,rel,att_prop,3,m-f1,0.7134988506782866,0.009174528163115236

